Endo-VMFuseNet: Deep Visual-Magnetic Sensor Fusion Approach for Uncalibrated, Unsynchronized and Asymmetric Endoscopic Capsule Robot Localization Data

In the last decade, researchers and medical device companies have made major advances towards transforming passive capsule endoscopes into active medical robots. One of the major challenges is to endow capsule robots with accurate perception of the environment inside the human body, which will provide necessary information and enable improved medical procedures. We extend the success of deep learning approaches from various research fields to the problem of uncalibrated, asynchronous, and asymmetric sensor fusion for endoscopic capsule robots. The results performed on real pig stomach datasets show that our method achieves sub-millimeter precision for both translational and rotational movements and contains various advantages over traditional sensor fusion techniques.

==> citation.txt <==
@article{geng2016design,
  title={Design, implementation, and fundamental limits of image and RF based wireless capsule endoscopy hybrid localization},
  author={Geng, Yishuang and Pahlavan, Kaveh},
  journal={IEEE Transactions on Mobile Computing},
  volume={15},
  number={8},
  pages={1951--1964},
  year={2016},
  publisher={IEEE}
}
@article{bao2015hybrid,
  title={Hybrid localization of microrobotic endoscopic capsule inside small intestine by data fusion of vision and RF sensors},
  author={Bao, Guanqun and Pahlavan, Kaveh and Mi, Liang},
  journal={IEEE Sensors Journal},
  volume={15},
  number={5},
  pages={2669--2678},
  year={2015},
  publisher={IEEE}
}
@article{umay2017adaptive,
  title={Adaptive wireless biomedical capsule tracking based on magnetic sensing},
  author={Umay, Ilknur and Fidan, Bar{\i}{\c{s}}},
  journal={International Journal of Wireless Information Networks},
  volume={24},
  number={2},
  pages={189--199},
  year={2017},
  publisher={Springer}
}
@phdthesis{ye2013bounds,
  title={Bounds on RF cooperative localization for video capsule endoscopy},
  author={Ye, Yunxing},
  year={2013},
  school={Worcester Polytechnic Institute}
}
@article{fischer2004capsule,
  title={Capsule endoscopy: the localization system},
  author={Fischer, Doron and Schreiber, Reuven and Levi, Daphna and Eliakim, Rami},
  journal={Gastrointestinal Endoscopy Clinics},
  volume={14},
  number={1},
  pages={25--31},
  year={2004},
  publisher={Elsevier}
}
@inproceedings{wang2009novel,
  title={A novel radio propagation radiation model for location of the capsule in GI tract},
  author={Wang, Lujia and Hu, Chao and Tian, Longqiang and Li, Mao and Meng, Max Q-H},
  booktitle={Robotics and Biomimetics (ROBIO), 2009 IEEE International Conference on},
  pages={2332--2337},
  year={2009},
  organization={IEEE}
}
@inproceedings{wang2011performance,
  title={Performance bounds for RF positioning of endoscopy camera capsules},
  author={Wang, Yi and Fu, Ruijun and Ye, Yunxing and Khan, Umair and Pahlavan, Kaveh},
  booktitle={Biomedical Wireless Technologies, Networks, and Sensing Systems (BioWireleSS), 2011 IEEE Topical Conference on},
  pages={71--74},
  year={2011},
  organization={IEEE}
}
@inproceedings{hou2009design,
  title={Design and implementation of a high resolution localization system for in-vivo capsule endoscopy},
  author={Hou, Jinlong and Zhu, Yongxin and Zhang, Le and Fu, Yuzhuo and Zhao, Feng and Yang, Li and Rong, Guoguang},
  booktitle={Dependable, Autonomic and Secure Computing, 2009. DASC'09. Eighth IEEE International Conference on},
  pages={209--214},
  year={2009},
  organization={IEEE}
}
@article{than2012review,
  title={A review of localization systems for robotic endoscopic capsules},
  author={Than, Trung Duc and Alici, Gursel and Zhou, Hao and Li, Weihua},
  journal={IEEE Transactions on Biomedical Engineering},
  volume={59},
  number={9},
  pages={2387--2399},
  year={2012},
  publisher={IEEE}
}
@article{yim20133,
  title={3-D localization method for a magnetically actuated soft capsule endoscope and its applications},
  author={Yim, Sehyuk and Sitti, Metin},
  journal={IEEE Transactions on Robotics},
  volume={29},
  number={5},
  pages={1139--1151},
  year={2013},
  publisher={IEEE}
}
@article{di2016jacobian,
  title={Jacobian-based iterative method for magnetic localization in robotic capsule endoscopy},
  author={Di Natali, Christian and Beccani, Marco and Simaan, Nabil and Valdastri, Pietro},
  journal={IEEE Transactions on Robotics},
  volume={32},
  number={2},
  pages={327--338},
  year={2016},
  publisher={IEEE}
}
@inproceedings{hosseini2009design,
  title={Design and control of a magnetically driven capsule-robot for endoscopy and drug delivery},
  author={Hosseini, Saman and Khamesee, Mir Behrad},
  booktitle={Science and Technology for Humanity (TIC-STH), 2009 IEEE Toronto International Conference},
  pages={697--702},
  year={2009},
  organization={IEEE}
}
@article{kim2010position,
  title={Position and orientation detection of capsule endoscopes in spiral motion},
  author={Kim, Min-Gyu and Hong, Yeh-Sun and Lim, Eun-Joo},
  journal={International Journal of Precision Engineering and Manufacturing},
  volume={11},
  number={1},
  pages={31--37},
  year={2010},
  publisher={Springer}
}
@inproceedings{popek2013localization,
  title={Localization method for a magnetic capsule endoscope propelled by a rotating magnetic dipole field},
  author={Popek, Katie M and Mahoney, Arthur W and Abbott, Jake J},
  booktitle={Robotics and Automation (ICRA), 2013 IEEE International Conference on},
  pages={5348--5353},
  year={2013},
  organization={IEEE}
}
@article{umay2017localization,
  title={Localization and Tracking of Implantable Biomedical Sensors},
  author={Umay, Ilknur and Fidan, Bar{\i}{\c{s}} and Barshan, Billur},
  journal={Sensors},
  volume={17},
  number={3},
  pages={583},
  year={2017},
  publisher={Multidisciplinary Digital Publishing Institute}
}
@article{gumprecht2013navigation,
  title={Navigation of a robotic capsule endoscope with a novel ultrasound tracking system},
  author={Gumprecht, Jan DJ and Lueth, Tim C and Khamesee, Mir Behrad},
  journal={Microsystem technologies},
  volume={19},
  number={9-10},
  pages={1415--1423},
  year={2013},
  publisher={Springer}
}
@inproceedings{umay2016adaptive,
  title={Adaptive magnetic sensing based wireless capsule localization},
  author={Umay, Ilknur and Fidan, Bar{\i}{\c{s}}},
  booktitle={Medical Information and Communication Technology (ISMICT), 2016 10th International Symposium on},
  pages={1--5},
  year={2016},
  organization={IEEE}
}
@inproceedings{chandra2013localization,
  title={Localization of an RF source inside the human body for wireless capsule endoscopy},
  author={Chandra, Rohit and Johansson, Anders J and Tufvesson, Fredrik},
  booktitle={Proceedings of the 8th International Conference on Body Area Networks},
  pages={48--54},
  year={2013},
  organization={ICST (Institute for Computer Sciences, Social-Informatics and Telecommunications Engineering)}
}
@article{than2014effective,
  title={An effective localization method for robotic endoscopic capsules using multiple positron emission markers},
  author={Than, Trung Duc and Alici, Gursel and Harvey, Steven and O'Keefe, Graeme and Zhou, Hao and Li, Weihua and Cook, Trent and Alam-Fotias, Sharon},
  journal={IEEE Transactions on Robotics},
  volume={30},
  number={5},
  pages={1174--1186},
  year={2014},
  publisher={IEEE}
}
@inproceedings{arshak2006capsule,
  title={Capsule tracking in the GI tract: A novel microcontroller based solution},
  author={Arshak, K and Adepoju, F},
  booktitle={Sensors Applications Symposium, 2006. Proceedings of the 2006 IEEE},
  pages={186--191},
  year={2006},
  organization={IEEE}
}
